CurviTrack: Curvilinear Trajectory Tracking for High-speed Chase of a USV

Heterogeneous robot teams used in marine environments incur time-and-energy penalties when the marine vehicle has to halt the mission to allow the autonomous aerial vehicle to land for recharging. In this paper, we present a solution for this problem using a novel drag-aware model formulation which is coupled with MPC, and therefore, enables tracking and landing during high-speed curvilinear trajectories of an USV without any communication. Compared to the state-of-the-art, our approach yields 40% decrease in prediction errors, and provides a 3-fold increase in certainty of predictions. Consequently, this leads to a 30% improvement in tracking performance and 40% higher success in landing on a moving USV even during aggressive turns that are unfeasible for conventional marine missions. We test our approach in two different real-world scenarios with marine vessels of two different sizes and further solidify our results through statistical analysis in simulation to demonstrate the robustness of our method.

==> figs/boat_motion_no_text.pdf_tex <==
%% Creator: Inkscape 1.3.2 (1:1.3.2+202311252150+091e20ef0f), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'boat_motion_no_text.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{841.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70707071)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{boat_motion_no_text.pdf}}%
    \put(0.25868048,0.45186233){\color[rgb]{0,1,0}\rotatebox{42.09670697}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Vy\end{tabular}}}}}%
    \put(0.60903736,0.52273482){\color[rgb]{0,1,0}\rotatebox{-1.36676334}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Vy\end{tabular}}}}}%
    \put(0.92630177,0.28095915){\color[rgb]{0,1,0}\rotatebox{-54.61689598}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Vy\end{tabular}}}}}%
    \put(0.18344989,0.20289882){\color[rgb]{1,0,0}\rotatebox{-35.09859358}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Vx\end{tabular}}}}}%
    \put(0.41338945,0.46711905){\color[rgb]{0,0,0}\rotatebox{-54.6370495}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Vx'\end{tabular}}}}}%
    \put(0.36746998,0.30221352){\color[rgb]{0,0,0}\rotatebox{-45.8878095}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}FD\end{tabular}}}}}%
    \put(0.57894899,0.37584477){\color[rgb]{0,0,0}\rotatebox{-94.84879038}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}FD\end{tabular}}}}}%
    \put(0.77750973,0.19722862){\color[rgb]{0,0,0}\rotatebox{-156.48137796}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}FD\end{tabular}}}}}%
    \put(0.68749805,0.44683222){\color[rgb]{0,0,0}\rotatebox{-88.86665851}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Vx'\end{tabular}}}}}%
    \put(0.90684011,0.16067723){\color[rgb]{0,0,0}\rotatebox{-151.17931682}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Vx'\end{tabular}}}}}%
    \put(0.35072079,0.49640459){\color[rgb]{1,0,0}\rotatebox{-35.09859358}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Vx\end{tabular}}}}}%
    \put(0.11298119,0.67993479){\color[rgb]{1,0,0}\rotatebox{0.09367211}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Xb\end{tabular}}}}}%
    \put(0.00188684,0.57197058){\color[rgb]{1,0,0}\rotatebox{0.09367211}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Yb\end{tabular}}}}}%
    \put(0.66117396,0.50405447){\color[rgb]{1,0,0}\rotatebox{-42.42055378}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Vx\end{tabular}}}}}%
    \put(0.93505266,0.23252566){\color[rgb]{1,0,0}\rotatebox{-23.77078743}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Vx\end{tabular}}}}}%
    \put(0.56082406,0.62984991){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Without Drag Force\end{tabular}}}}%
    \put(0.41869793,0.18768773){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}With Drag Force\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{boat_motion_no_text.pdf}}%
  \end{picture}%
\endgroup%


==> old_rw.txt <==

Operations conducted at sea, particularly those dependent on ship stability in roll, pitch, and heave, take place in an environment notorious for its uncertainty. \raw{we need a better opener for this paragraph}
% The capacity to anticipate these ship motions offers the potential for safer and extended operational windows. In the study by Riola et al. \cite{Riola2011}, it is demonstrated that past measurements of the periodic ship motion, resulting from waves, can be used to forecast future behaviour with a fair degree of accuracy for short prediction horizons. These predictions are also relevant to the shipping industry, particularly in cargo offloading using port-side cranes where preventing cable slack is critical. For example, K\"{u}chler et al. \cite{Kuchler2011} used a highly effective periodic oscillation model in an active heave compensation method for control of port-side cranes.

However, as mentioned earlier, the prediction of non-periodic and deliberate motion during a mission can allow landing without halting the mission and make operations more efficient. Recent research has focused on addressing this particular challenge of enabling multi-rotor aerial vehicles to land on marine vessels undergoing translational motion. One of the pioneering efforts in this domain was undertaken by Polvara et al. \cite{Polvara2018}, who introduced a methodology employing a fiducial marker positioned on the platform, and leveraged an extended Kalman filter (EKF) to estimate the position of the \ac{usv}. In contrast, Abujoub et al. \cite{Abujoub2019} adopted a different strategy by utilizing a Light Detection and Ranging(LiDAR) system onboard the \ac{uav} to ascertain the pose of the landing pad. Similarly, Yang et al. \cite{Yang2021} presented an approach for image-based visual servoing (IBVS) tailored for a \ac{uav} aiming to execute a successful landing onto a boat using a downward-facing camera.

The work from Cengiz and Ucun \cite{CENGIZ2022} presents an investigation into the feasibility of implementing two optimal control approaches to enable a quadrotor to autonomously track and follow a mobile platform, commencing from an arbitrary initial position and ultimately executing a precision landing on the said platform. The study demonstrated the superiority of the MPC but did not perform real robot experiments or elaborate on the modeling of the \ac{usv}. In contrast, Zhao et al. \cite{ZHAO2022} proposed a visual servoing approach and validated their experiments using real robots, but for landing on a car roof, which is not subjected to the same conditions as a marine vessel.\textcolor{red}{verify this claim and explain, because the platform is moving, this may additionally belong in the next paragraph} Authors of \cite{xu_vision-based_2020} show how they can use an AprilTag to detect and land but they do not present their results with the \ac{usv} in motion.

However, fewer works focus on the problem of landing when the marine vessel is under translational motion. Herissé et al. \cite{herisse_landing_2012} presented one of the first investigations for landing on a moving \ac{usv} using optical flow to handle lateral velocities. However, the authors did not present real-world experiments or tackle a fast-moving and/or a turning \ac{usv}. Falanga et al. \cite{falanga_vision-based_2017} expanded the state-of-the-art by increasing the velocity of the \ac{uav} up to \SI{1.5}{\meter\per\second}, but only in straight lines and following a ground robot. The tracking speed record was presented in the work of Borowczyk et al. \cite{borowczyk_autonomous_2017}, where the authors successfully reached the speed of \SI{13.8}{\meter\per\second} in real-world experiments. However, they only demonstrate their approach in a straight line and assume communication between the two robots.

Baca et al. \cite{baca_autonomous_2017} presented one of the first works that show the \ac{uav} landing on a moving ground vehicle for a curved track and without any communication. However, the trajectory of the UGV was known apriori, enabling the authors to fit the predictions to the 8-figure track. The work of Lee et al. \cite{lee_vision-based_2020} demonstrated, only in simulations, the possibility of a \ac{uav} achieving high tracking speeds of up to \SI{8}{\meter\per\second} in a straight line. They also show S-curves of slow speed in simulation, but their real-world results are presented for slow linear motion.

Novák et al. \cite{Filip2021} presented the current state-of-the-art in tracking and predicting the motion of a \ac{usv} using a sophisticated model that considers the hydrodynamic, hydro-static, and Coriolis forces acting on the \ac{usv}. They also present how the state estimation of a \ac{uav} benefits from the more sophisticated sensor stack onboard the \ac{usv} by localising itself relative to the frame of the \ac{usv}. This model is deployed inside an \ac{ukf}, along with a simplified model deployed in an \ac{lkf} for comparison. Both the models rely on multiple sensors for state estimation to obtain pose, velocities, and acceleration of the \ac{usv}. We choose to compare our proposed technique with the work presented in \cite{Filip2021} to demonstrate the effectiveness of our proposed method.

\raw{Ondra's paper should be cited here and mentioned how he uses this approach to follow}

Thus, to the best of our knowledge, we present the first decentralized approach for predicting, following, and landing on a \ac{usv} undergoing a curvilinear motion. We demonstrate our approach through comparisons as well as statistical analysis in simulation, and bolster our claims by testing this approach in several real-world scenarios. In summary, our contributions are:

\begin{itemize}
	\item a novel drag-aware linear model inside an \ac{lkf} to predict the future curvilinear motion of a \ac{usv} using only visual pose estimation, and
	\item a \ac{mpc} based approach for following the \ac{usv} at speeds of up to \SI{5}{\metre\per\second} during any trajectory, and subsequently landing on it with minimal impulse transfer through the use of predicted motion of the \ac{usv}.
	      % \item a novel cost function inside the \ac{mpc} which can account for any motion of the \ac{usv} to land with near-zero tilt and minimal impulse transfer.
\end{itemize}

\begin{figure*}[!t]
	\centering
	\input{NEW_diagram.tex}
	\caption{
		The \emph{\ac{mpc}} landing controller (yellow block) is integrated into the MRS system (grey blocks) and supplies the desired reference (velocity $\mathbf{\dot{r}}_d=\begin{bmatrix} \dot{x} & \dot{y} & \dot{z}\end{bmatrix}^T$ and heading rate $\dot{\eta}_d$). In the MRS system, the first layer containing a \emph{Reference tracker} processes the desired reference and gives a full-state reference $\bm{\chi}$ to the attitude controller. The feedback \emph{Position/Attitude controller} produces the desired thrust and angular velocities ($T_d$, $\bm{\omega}_d$) for the Pixhawk flight controller (Attitude rate controller). The \emph{State estimator} fuses data from \emph{Odometry \& localisation} methods to create an estimate of the \ac{uav} translation and rotation ($\dronestatevector$, $\mathbf{R}$). Finally, the \emph{Vision-based Detector} obtains the visual data from the camera and sends the pose information \textbf{b} of the \ac{usv} to the \ac{mpc}.
		\label{fig:new_pipeline}
	}
\end{figure*}

\raw{Missing HW experiments are not enough and we sould say that they did not consider some realistic assumptions and the ir method canno tbe used in this scenario. Essentially, waht martin wants to say is that we should create a specific scenario of curving where these models do not work. Maybe we can find sweep scan mission papers}

\raw{when we talk about not using communication, we should mention that others are using the communication to get the path of the usv and we are not using it. "as is the case with the aforementioned literature"}

\raw{we should highlight that we carafully investigated the avoce mnetioned methods and none of thme is designed to be used in the intended sceneario. the only relevant on eis form Filip and Ondra and we are using Filip's work for experimental comparison and say how we are different}

\raw{citations that indicate that the linear method is the standard method}

